A Robust Algebraic Multilevel Domain Decomposition Preconditioner For Sparse Symmetric Positive Definite Matrices

Domain decomposition (DD) methods are widely used as preconditioner techniques. Their effectiveness relies on the choice of a locally constructed coarse space. Thus far, this construction was mostly achieved using non-assembled matrices from discretized partial differential equations (PDEs). Therefore, DD methods were mainly successful when solving systems stemming from PDEs. In this paper, we present a fully algebraic multilevel DD method where the coarse space can be constructed locally and efficiently without any information besides the coefficient matrix. The condition number of the preconditioned matrix can be bounded by a user-prescribed number. Numerical experiments illustrate the effectiveness of the preconditioner on a range of problems arising from different applications.

==> table.dat <==
identifier          m         condest                  nnz         AGMG   HPDDM   BoomerAMG   GAMG   c
nasasrb             54870     1483567096.5965          2677324     nan    10      nan         nan    25600
s3rmt3m3            5357      44389925247.7301         207123      nan    4       nan         nan    5321
consph              83334     31544253.3654            6010480     nan    26      nan         nan    25600
boneS01             127224    42169687.0844            5516602     nan    16      nan         nan    25600
pwtk                217918    5034774725970.667        11524432    nan    47      nan         nan    25600
vanbody             47072     9.439332545327325e+18    2329056     nan    18      nan         nan    25600
gridgena            48962     712174.4229              512084      nan    2       nan         nan    16706
s3dkt3m2            90449     627549176307.2113        3686223     nan    49      nan         nan    25592
{af\_4\_k101}       503625    653193594.0476           17550675    nan    18      nan         nan    76800
{bmwcra\_1}         148770    974894358.4089           10641602    nan    20      nan         nan    76800
{ship\_003}         121728    2.613742092327796e+16    3777036     nan    9       nan         nan    76759
shipsec8            114919    154423176446248.8        3303553     nan    7       nan         nan    76800
ct20stif            52329     222819690112303.2        2600295     nan    4       nan         nan    49421
offshore            259789    23283753446278.17        4242673     nan    7       nan         nan    76800
apache2             715176    5316860.9713             4817870     14     7       11          35     76800
{tmt\_sym}          726713    1113633981.632           5080961     14     14      10          17     32000
{G2\_circuit}       150102    19794014.2077            726674      29     19      11          26     21602
ecology2            999999    66644606.1635            4995991     18     45      12          18     33261
Dubcova2            65025     1.0411e+04               1030225     nan    5       76          56     12729
finan512            74752     98.3907                  596992      9      4       7           8      15271
{parabolic\_fem}    525825    2.1108e+05               3674625     12     17      8           16     21736


==> table_ml.dat <==
identifier          m         outer    inner       m2          m3
s3rmt3m3            5357      4        10          5321        2240
{parabolic\_fem}    525825    17       3           21736       3838


==> table_ml_hybrid.dat <==
identifier          m         outer    inner       m2          m3
diffusion           4173281   11       5           60144       12040
elasticity          30633603  8        11          14880       5120

